Discovering and Categorising Language Biases in Reddit

We present a data-driven approach using word embeddings to discover and categorise language biases on the discussion platform Reddit. As spaces for isolated user communities, platforms such as Reddit are increasingly connected to issues of racism, sexism and other forms of discrimination. Hence, there is a need to monitor the language of these groups. One of the most promising AI approaches to trace linguistic biases in large textual datasets involves word embeddings, which transform text into high-dimensional dense vectors and capture semantic relations between words. Yet, previous studies require predefined sets of potential biases to study, e.g., whether gender is more or less associated with particular types of jobs. This makes these approaches unfit to deal with smaller and community-centric datasets such as those on Reddit, which contain smaller vocabularies and slang, as well as biases that may be particular to that community. This paper proposes a data-driven approach to automatically discover language biases encoded in the vocabulary of online discourse communities on Reddit. In our approach, protected attributes are connected to evaluative words found in the data, which are then categorised through a semantic analysis system. We verify the effectiveness of our method by comparing the biases we discover in the Google News dataset with those found in previous literature. We then successfully discover gender bias, religion bias, and ethnic bias in different Reddit communities. We conclude by discussing potential application scenarios and limitations of this data-driven bias discovery method.

==> Biases in Reddit Using Embeddings (Copy arxiv)/guidelines/guidelines.txt <==
=====
ICWSM-2020
14TH INTERNATIONAL CONFERENCE ON WEB AND SOCIAL MEDIA
=====
Important Dates
No asbtract deadline
Sep 15, 2019 submission deadline
(https://www.icwsm.org/2020/index.html#fullpapers)
=====

Content Guidelines
Format: Papers must be in high resolution PDF format, formatted for US Letter (8.5" x 11") paper, using Type 1 or TrueType fonts. Full papers are recommended to be 8 pages and must be at most 10 pages long, including references and any appendix. Revision papers and final camera-ready full papers can be up to 12 pages. Poster papers must be no longer than 4 pages, and demo descriptions must be no longer than 2 pages, and all must be submitted by the deadlines given above, and formatted in AAAI two-column, camera-ready style. No source files (Word or LaTeX) are required at the time of submission for review; only the PDF file is permitted. Finally, the copyright slug may be omitted in the initial submission phase and no copyright form is required until a paper is accepted for publication.


Anonymity: ICWSM-2020 review is double-blind. Therefore, please anonymize your submission: do not put the author(s) names or affiliation(s) at the start of the paper, and do not include funding or other acknowledgments in papers submitted for review. References to authors' own prior relevant work should be included, but should not specify that this is the authors' own work. Citations to the author's own work should be anonymized, if possible, or can be added later to the final camera-ready version for publication. It is up to the authors' discretion how much to further modify the body of the paper to preserve anonymity. The requirement for anonymity does not extend outside of the review process, e.g. the authors can decide how widely to distribute their papers over the Internet before the program committee meeting. Even in cases where the author's identity is known to a reviewer, the double-blind process will serve as a symbolic reminder of the importance of evaluating the submitted work on its own merits without regard to authors' reputation. Note that 2-page demo submissions, and only these, are exempt from the anonymization requirement as they often contain system URLs.


Language: All submissions must be in English.


Revisions: Papers that were previously submitted to ICWSM and received a "Revise and Resubmit " decision should be accompanied by a copy of the previous reviews and an author response statement. The response statement may be in any format, but many reviewers appreciate a response that begins with an overall summary and then includes a table, with each row containing a reviewer comment in the left cell, and author's response in the right cell. The response cell may explain why no changes were made, or may describe changes and direct the reviewer to a particular page, section, or figure, where the revised content appears. At the discretion of the Senior PC member handling the paper, the revised version may be sent back to some or all of the original reviewers for comment and evaluation, and may also be sent to additional reviewers.

==> guidelines/guidelines.txt <==
=====
ICWSM-2020
14TH INTERNATIONAL CONFERENCE ON WEB AND SOCIAL MEDIA
=====
Important Dates
No asbtract deadline
Sep 15, 2019 submission deadline
(https://www.icwsm.org/2020/index.html#fullpapers)
=====

Content Guidelines
Format: Papers must be in high resolution PDF format, formatted for US Letter (8.5" x 11") paper, using Type 1 or TrueType fonts. Full papers are recommended to be 8 pages and must be at most 10 pages long, including references and any appendix. Revision papers and final camera-ready full papers can be up to 12 pages. Poster papers must be no longer than 4 pages, and demo descriptions must be no longer than 2 pages, and all must be submitted by the deadlines given above, and formatted in AAAI two-column, camera-ready style. No source files (Word or LaTeX) are required at the time of submission for review; only the PDF file is permitted. Finally, the copyright slug may be omitted in the initial submission phase and no copyright form is required until a paper is accepted for publication.


Anonymity: ICWSM-2020 review is double-blind. Therefore, please anonymize your submission: do not put the author(s) names or affiliation(s) at the start of the paper, and do not include funding or other acknowledgments in papers submitted for review. References to authors' own prior relevant work should be included, but should not specify that this is the authors' own work. Citations to the author's own work should be anonymized, if possible, or can be added later to the final camera-ready version for publication. It is up to the authors' discretion how much to further modify the body of the paper to preserve anonymity. The requirement for anonymity does not extend outside of the review process, e.g. the authors can decide how widely to distribute their papers over the Internet before the program committee meeting. Even in cases where the author's identity is known to a reviewer, the double-blind process will serve as a symbolic reminder of the importance of evaluating the submitted work on its own merits without regard to authors' reputation. Note that 2-page demo submissions, and only these, are exempt from the anonymization requirement as they often contain system URLs.


Language: All submissions must be in English.


Revisions: Papers that were previously submitted to ICWSM and received a "Revise and Resubmit " decision should be accompanied by a copy of the previous reviews and an author response statement. The response statement may be in any format, but many reviewers appreciate a response that begins with an overall summary and then includes a table, with each row containing a reviewer comment in the left cell, and author's response in the right cell. The response cell may explain why no changes were made, or may describe changes and direct the reviewer to a particular page, section, or figure, where the revised content appears. At the discretion of the Senior PC member handling the paper, the revised version may be sent back to some or all of the original reviewers for comment and evaluation, and may also be sent to additional reviewers.
